A Quasar Microlensing Light Curve Generator for LSST

We present a tool to generate mock quasar microlensing light curves and sample them according to any observing strategy. An updated treatment of the fixed and random velocity components of observer, lens, and source is used, together with a proper alignment with the external shear defining the magnification map caustic orientation. Our tool produces quantitative results on high magnification events and caustic crossings, which we use to study three lensed quasars known to display microlensing, viz. RX J1131-1231, HE 0230-2130, and Q 2237+0305, as they would be monitored by The Rubin Observatory Legacy Survey of Space and Time (LSST). We conclude that depending on the location on the sky, the lens and source redshift, and the caustic network density, the microlensing variability may deviate significantly than the expected $\sim$20-year average time scale (Mosquera & Kochanek 2011, arXiv:1104.2356). We estimate that $\sim300$ high magnification events with $\Delta$mag$>1$ mag could potentially be observed by LSST each year. The duration of the majority of high magnification events is between 10 and 100 days, requiring a very high cadence to capture and resolve them. Uniform LSST observing strategies perform the best in recovering microlensing high magnification events. Our web tool can be extended to any instrument and observing strategy, and is freely available as a service at http://gerlumph.swin.edu.au/tools/lsst_generator/, along with all the related code.

==> readme.txt <==
The images/ directory contains source files for the pdf output
LSST.bib contains the references used in this work
LSSTulenssim.tex is the input file for pdflatex compiler
LSSTulenssim.aux, LSSTulenssim.bbl, LSSTulenssim.log, and LSSTulenssim.out are output files from bibtex/pdflatex
LSSTulenssim.pdf is the final manuscript

